Intermittent Opportunistic Routing Components for the INET Framework

Intermittently-powered wireless sensor networks (WSNs) use energy harvesting and small energy storage to remove the need for battery replacement and to extend the operational lifetime. However, an intermittently-powered forwarder regularly turns on or off, which requires alternative networking solutions. Opportunistic routing (OR) is a potential cross-layer solution for this novel application, but due to the interaction with the energy storage, the operation of these protocols is highly dynamic. To compare protocols and components in like-for-like scenarios we propose module interfaces for MAC, routing and discovery protocols, that enable clear separation of concerns and good interchangeability. We also suggest some candidates for each of the protocols based on our own implementation and research.

==> lodc86PlottingIntermittencyOperation.csv <==
t,tFrom10000,lodc86Energy,lodc86milliEnergy
10000,0,0.00333,3.33
10000.5,0.5,0.003341,3.341
10001,1,0.003352,3.352
10001.5,1.5,0.003363,3.363
10002,2,0.003374,3.374
10002.5,2.5,0.003385,3.385
10003,3,0.003396,3.396
10003.29722,3.297223751,0.003403,3.403
10003.30535,3.30535175,0.003403,3.403
10003.5,3.5,0.003407,3.407
10004,4,0.003418,3.418
10004.46479,4.464788653,0.003428,3.428
10004.47292,4.472916653,0.003429,3.429
10004.5,4.5,0.003429,3.429
10005,5,0.00344,3.44
10005.13888,5.138884352,0.003443,3.443
10005.14701,5.147012352,0.003443,3.443
10005.5,5.5,0.003451,3.451
10006,6,0.003462,3.462
10006.5,6.5,0.003473,3.473
10007,7,0.003484,3.484
10007.5,7.5,0.003495,3.495
10008,8,0.003506,3.506
10008.5,8.5,0.003517,3.517
10009,9,0.003528,3.528
10009.5,9.5,0.003539,3.539
10010,10,0.00355,3.55
10010.5,10.5,0.003561,3.561
10011,11,0.003572,3.572
10011.5,11.5,0.003583,3.583
10012,12,0.003594,3.594
10012.26548,12.26547846,0.0036,3.6
10012.5,12.5,0.003605,3.605
10013,13,0.003616,3.616
10013.5,13.5,0.003627,3.627
10014,14,0.003638,3.638
10014.5,14.5,0.003649,3.649
10015,15,0.00366,3.66
10015.5,15.5,0.003671,3.671
10016,16,0.003682,3.682
10016.5,16.5,0.003693,3.693
10017,17,0.003704,3.704
10017.5,17.5,0.003715,3.715
10018,18,0.003726,3.726
10018.5,18.5,0.003737,3.737
10019,19,0.003748,3.748
10019.5,19.5,0.003759,3.759
10020,20,0.00377,3.77
10020.5,20.5,0.003781,3.781
10021,21,0.003792,3.792
10021.5,21.5,0.003803,3.803
10022,22,0.003814,3.814
10022.5,22.5,0.003825,3.825
10023,23,0.003836,3.836
10023.5,23.5,0.003847,3.847
10024,24,0.003858,3.858
10024.5,24.5,0.003869,3.869
10025,25,0.00388,3.88
10025.5,25.5,0.003891,3.891
10026,26,0.003902,3.902
10026.5,26.5,0.003913,3.913
10027,27,0.003924,3.924
10027.5,27.5,0.003935,3.935
10028,28,0.003946,3.946
10028.5,28.5,0.003957,3.957
10029,29,0.003968,3.968
10029.5,29.5,0.003979,3.979
10030,30,0.00399,3.99
10030.5,30.5,0.004001,4.001
10030.85882,30.85881889,0.004009,4.009
10030.86695,30.86694689,0.004009,4.009
10030.87063,30.87063196,0.004009,4.009
10030.8712,30.87119996,0.004009,4.009
10030.87381,30.87381374,0.004009,4.009
10030.87438,30.87438174,0.004009,4.009
10030.87989,30.87988659,0.00401,4.01
10030.88045,30.88045459,0.00401,4.01
10030.8826,30.88259895,0.00401,4.01
10030.88317,30.88316695,0.00401,4.01
10030.89368,30.89367588,0.00401,4.01
10030.9018,30.90180388,0.00401,4.01
10030.9019,30.90190388,0.004009,4.009
10030.9022,30.90220388,0.004006,4.006
10030.90237,30.90236988,0.004004,4.004
10030.90262,30.90261988,0.004003,4.003
10030.90411,30.90410788,0.003936,3.936
10030.90421,30.90420538,0.003935,3.935
10030.90477,30.90477338,0.00391,3.91
10030.9049,30.9049029,0.003909,3.909
10030.90547,30.9054709,0.003884,3.884
10030.90548,30.90547744,0.003883,3.883
10030.90553,30.90552744,0.003883,3.883
10030.9061,30.90609544,0.003849,3.849
10030.9061,30.9061001,0.003849,3.849
10030.90615,30.90614544,0.003848,3.848
10030.90625,30.90624835,0.003848,3.848
10030.90682,30.90681635,0.003822,3.822
10030.90682,30.90681871,0.003822,3.822
10030.90696,30.90695788,0.003821,3.821
10030.90845,30.90844588,0.003754,3.754
10030.90861,30.90860986,0.003753,3.753
10030.90918,30.90917786,0.003728,3.728
10030.9092,30.90920029,0.003727,3.727
10030.90962,30.90961571,0.003724,3.724
10030.90967,30.90966571,0.003724,3.724
10030.91023,30.91023371,0.00369,3.69
10030.91028,30.91028371,0.003689,3.689
10030.91046,30.91045857,0.003688,3.688
10030.91103,30.91102657,0.003663,3.663
10030.9113,30.91129588,0.003661,3.661
10030.91266,30.91265526,0.0036,3.6
10030.91278,30.91278388,0.003594,3.594
10030.91288,30.91288388,0.003593,3.593
10031,31,0.003595,3.595
10031.22121,31.22120735,0.0036,3.6
10031.5,31.5,0.003606,3.606
10032,32,0.003617,3.617
10032.5,32.5,0.003628,3.628
10033,33,0.003639,3.639
10033.5,33.5,0.00365,3.65
10034,34,0.003661,3.661
10034.5,34.5,0.003672,3.672
10035,35,0.003683,3.683
10035.5,35.5,0.003694,3.694
10036,36,0.003705,3.705
10036.5,36.5,0.003716,3.716
10037,37,0.003727,3.727
10037.5,37.5,0.003738,3.738
10038,38,0.003749,3.749
10038.5,38.5,0.00376,3.76
10039,39,0.003771,3.771
10039.5,39.5,0.003782,3.782
10040,40,0.003793,3.793
10040.5,40.5,0.003804,3.804
10041,41,0.003815,3.815
10041.35431,41.35430557,0.003823,3.823
10041.36243,41.36243357,0.003823,3.823
10041.40684,41.40683639,0.003824,3.824
10041.41496,41.41496439,0.003824,3.824
10041.41506,41.41506439,0.003823,3.823
10041.41536,41.41536439,0.00382,3.82
10041.41553,41.41553039,0.003819,3.819
10041.41578,41.41578039,0.003817,3.817
10041.41727,41.41726839,0.00375,3.75
10041.4174,41.41739764,0.003749,3.749
10041.41797,41.41796564,0.003724,3.724
10041.418,41.41799679,0.003722,3.722
10041.41814,41.4181385,0.003722,3.722
10041.41819,41.4181885,0.003721,3.721
10041.41876,41.4187565,0.003687,3.687
10041.41881,41.4188065,0.003687,3.687
10041.41884,41.4188412,0.003686,3.686
10041.41941,41.4194092,0.003661,3.661
10041.41957,41.4195663,0.00366,3.66
10041.42013,41.4201343,0.003634,3.634
10041.42014,41.42014076,0.003634,3.634
10041.42292,41.42291839,0.003617,3.617
10041.42331,41.42330718,0.0036,3.6
10041.42441,41.42440639,0.003551,3.551
10041.42445,41.42445169,0.00355,3.55
10041.42448,41.42448186,0.00355,3.55
10041.4245,41.42450169,0.00355,3.55
10041.42507,41.42506969,0.003516,3.516
10041.42512,41.42511969,0.003515,3.515
10041.42517,41.42516874,0.003515,3.515
10041.42574,41.42573674,0.003489,3.489
10041.42598,41.42598329,0.003488,3.488
10041.42655,41.42655129,0.003462,3.462
10041.42672,41.42671879,0.003461,3.461
10041.42729,41.42728679,0.003436,3.436
10041.43006,41.43005639,0.003419,3.419
10041.43154,41.43154439,0.003352,3.352
10041.43171,41.43170798,0.003351,3.351
10041.43176,41.43175798,0.003351,3.351
10041.43233,41.43232598,0.003317,3.317
10041.43238,41.43237598,0.003316,3.316
10041.43251,41.43250884,0.003316,3.316
10041.43308,41.43307684,0.00329,3.29
10041.43317,41.43317442,0.003289,3.289
10041.43374,41.43374242,0.003264,3.264
10041.43377,41.43376631,0.003263,3.263
10041.43379,41.43378618,0.003262,3.262
10041.43439,41.43439439,0.003258,3.258
10041.43588,41.43588239,0.003191,3.191
10041.43606,41.43606011,0.00319,3.19
10041.43663,41.43662811,0.003165,3.165
10041.43665,41.43664695,0.003165,3.165
10041.4367,41.43669695,0.003164,3.164
10041.43693,41.43693319,0.00315,3.15
10041.43726,41.43726495,0.00313,3.13
10041.43731,41.43731495,0.00313,3.13
10041.4374,41.43739978,0.003129,3.129
10041.43797,41.43796778,0.003104,3.104
10041.43802,41.43802176,0.003103,3.103
10041.43859,41.43858976,0.003078,3.078
10041.43864,41.4386356,0.003076,3.076
10041.43873,41.43873239,0.003075,3.075
10041.44022,41.44022039,0.003008,3.008
10041.44032,41.44032039,0.003007,3.007
10041.44064,41.44063686,0.003007,3.007
10041.4412,41.44120486,0.003007,3.007
10041.44577,41.44576523,0.003007,3.007
10041.44633,41.44633323,0.003007,3.007
10041.44984,41.4498413,0.003007,3.007
10041.45041,41.4504093,0.003007,3.007
10041.46003,41.46003024,0.003008,3.008
10041.46816,41.46815824,0.003008,3.008
10041.46826,41.46825824,0.003007,3.007
10041.46856,41.46855824,0.003004,3.004
10041.46866,41.46865824,0.003003,3.003
10041.46897,41.46897424,0.003003,3.003
10041.47046,41.47046224,0.003003,3.003
10041.47053,41.47053305,0.003003,3.003
10041.4711,41.47110105,0.003003,3.003
10041.47331,41.47331224,0.003003,3.003
10041.4748,41.47480024,0.003003,3.003
10041.47487,41.47486894,0.003003,3.003
10041.47544,41.47543694,0.003003,3.003
10041.47765,41.47765024,0.003003,3.003
10041.47914,41.47913824,0.003003,3.003
10041.4799,41.47990481,0.003003,3.003
10041.48047,41.48047281,0.003003,3.003
10041.48199,41.48198824,0.003003,3.003
10041.48348,41.48347624,0.003003,3.003
10041.48633,41.48632624,0.003003,3.003
10041.48781,41.48781424,0.003003,3.003
10041.49066,41.49066424,0.003003,3.003
10041.49215,41.49215224,0.003003,3.003
10041.5,41.5,0.003003,3.003
10041.5034,41.50339572,0.003004,3.004
10041.51152,41.51152372,0.003004,3.004
10041.51162,41.51162373,0.003003,3.003
10041.51192,41.51192373,0.003,3
10041.51202,41.51202372,0.002999,2.999
10041.54254,41.54253644,0.002999,2.999
10041.55066,41.55066444,0.003,3
10042,42,0.003009,3.009
10042.5,42.5,0.00302,3.02
10043,43,0.003031,3.031
10043.5,43.5,0.003042,3.042
10044,44,0.003053,3.053
10044.38693,44.38693033,0.003062,3.062
10044.39506,44.39505833,0.003062,3.062
10044.39516,44.39515833,0.003061,3.061
10044.39546,44.39545833,0.003058,3.058
10044.39556,44.39555833,0.003057,3.057
10044.39587,44.39587433,0.003057,3.057
10044.39736,44.39736233,0.003057,3.057
10044.40021,44.40021233,0.003057,3.057
10044.4017,44.40170033,0.003057,3.057
10044.41272,44.41272172,0.003058,3.058
10044.42085,44.42084972,0.003058,3.058
10044.42095,44.42094972,0.003057,3.057
10044.42125,44.42124972,0.003054,3.054
10044.42135,44.42134972,0.003053,3.053
10044.45058,44.45057706,0.003053,3.053
10044.45871,44.45870506,0.003054,3.054
10044.5,44.5,0.003054,3.054
10045,45,0.003065,3.065
10045.3967,45.39670391,0.003074,3.074
10045.40483,45.40483191,0.003074,3.074
10045.40493,45.40493191,0.003073,3.073
10045.40523,45.40523191,0.00307,3.07
10045.4054,45.40539791,0.003069,3.069
10045.40565,45.40564791,0.003067,3.067
10045.40682,45.40681591,0.003015,3.015
10045.40687,45.40686617,0.003014,3.014
10045.40743,45.40743417,0.002989,2.989
10045.40761,45.40761461,0.002988,2.988
10045.40818,45.40818261,0.002962,2.962
10045.4082,45.40819937,0.002961,2.961
10045.40825,45.40825117,0.002961,2.961
10045.40828,45.40828319,0.002961,2.961
10045.4083,45.40830117,0.002961,2.961
10045.40887,45.40886917,0.002927,2.927
10045.40889,45.40889439,0.002926,2.926
10045.40892,45.40891917,0.002926,2.926
10045.40895,45.40894941,0.002926,2.926
10045.40952,45.40951741,0.0029,2.9
10045.40953,45.40952877,0.0029,2.9
10045.41742,45.41741917,0.002853,2.853
10045.41752,45.41751917,0.002852,2.852
10045.5,45.5,0.002854,2.854
10046,46,0.002865,2.865
10046.5,46.5,0.002876,2.876
10047,47,0.002887,2.887
10047.13136,47.13135674,0.002889,2.889
10047.13948,47.13948474,0.00289,2.89
10047.5,47.5,0.002898,2.898
10048,48,0.002909,2.909
10048.5,48.5,0.00292,2.92
10048.93689,48.9368861,0.002929,2.929
10048.94501,48.9450141,0.002929,2.929
10048.99182,48.99181702,0.00293,2.93
10048.99995,48.99994502,0.002931,2.931
10049,49,0.002931,2.931
10049.5,49.5,0.002942,2.942
10050,50,0.002953,2.953
10050.5,50.5,0.002964,2.964
10051,51,0.002975,2.975
10051.5,51.5,0.002986,2.986
10051.76688,51.76687593,0.002991,2.991
10051.775,51.77500393,0.002992,2.992
10051.77711,51.77711004,0.002992,2.992
10051.77768,51.77767804,0.002992,2.992
10051.77775,51.77774879,0.002992,2.992
10051.77832,51.77831679,0.002992,2.992
10052,52,0.002997,2.997
10052.5,52.5,0.003008,3.008
10052.98364,52.98364474,0.003018,3.018
10052.99177,52.99177274,0.003018,3.018
10053,53,0.003019,3.019
10053.5,53.5,0.00303,3.03
10054,54,0.003041,3.041
10054.5,54.5,0.003052,3.052
10055,55,0.003063,3.063
10055.5,55.5,0.003074,3.074
10055.89122,55.89122007,0.003082,3.082
10055.89935,55.89934807,0.003082,3.082
10055.89945,55.89944807,0.003081,3.081
10055.89975,55.89974807,0.003078,3.078
10055.89991,55.89991407,0.003077,3.077
10055.90016,55.90016407,0.003075,3.075
10055.90133,55.90133207,0.003023,3.023
10055.90139,55.90138702,0.003022,3.022
10055.90196,55.90195502,0.002997,2.997
10055.90202,55.90202116,0.002996,2.996
10055.90259,55.90258916,0.002971,2.971
10055.90262,55.90261885,0.00297,2.97
10055.90264,55.90263838,0.002969,2.969
10055.90269,55.90268838,0.002969,2.969
10055.90326,55.90325638,0.002935,2.935
10055.90327,55.90327158,0.002935,2.935
10055.90331,55.90330638,0.002934,2.934
10055.90338,55.90338413,0.002934,2.934
10055.90395,55.90395213,0.002908,2.908
10055.90398,55.90398157,0.002907,2.907
10055.91181,55.91180638,0.00286,2.86
10055.91191,55.91190638,0.002859,2.859
10056,56,0.002861,2.861
10056.25567,56.25566793,0.002867,2.867
10056.2638,56.26379593,0.002867,2.867
10056.29523,56.29522631,0.002868,2.868
10056.30335,56.30335431,0.002868,2.868
10056.5,56.5,0.002872,2.872
10057,57,0.002883,2.883
10057.5,57.5,0.002894,2.894
10058,58,0.002905,2.905
10058.5,58.5,0.002916,2.916
10058.57265,58.57265216,0.002918,2.918
10058.58078,58.58078016,0.002918,2.918
10059,59,0.002927,2.927
10059.5,59.5,0.002938,2.938
10060,60,0.002949,2.949
10060.5,60.5,0.00296,2.96
10060.76845,60.76844891,0.002966,2.966
10060.77658,60.77657691,0.002966,2.966
10060.80772,60.80772155,0.002967,2.967
10060.81585,60.81584955,0.002967,2.967
10060.81595,60.81594955,0.002966,2.966
10060.81625,60.81624955,0.002963,2.963
10060.81642,60.81641555,0.002962,2.962
10060.81667,60.81666555,0.00296,2.96
10060.81815,60.81815355,0.002893,2.893
10060.81825,60.81825355,0.002892,2.892
10060.81999,60.81999288,0.002892,2.892
10060.82056,60.82056088,0.002892,2.892
10060.82441,60.82440719,0.002892,2.892
10060.82498,60.82497519,0.002892,2.892
10060.83857,60.83857081,0.002893,2.893
10060.8467,60.84669881,0.002893,2.893
10060.8468,60.84679881,0.002892,2.892
10060.8471,60.84709881,0.002889,2.889
10060.84726,60.84726481,0.002887,2.887
10060.84751,60.84751481,0.002886,2.886
10060.849,60.84900281,0.002819,2.819
10060.8491,60.84910281,0.002818,2.818
10061,61,0.002821,2.821
10061.5,61.5,0.002832,2.832
10061.64149,61.64149467,0.002835,2.835
10062,62,0.002843,2.843
10062.5,62.5,0.002854,2.854
10062.64149,62.64149467,0.002857,2.857
10063,63,0.002868,2.868
10063.5,63.5,0.002883,2.883
10064,64,0.002898,2.898
10064.5,64.5,0.002913,2.913
10065,65,0.002928,2.928
10065.5,65.5,0.002943,2.943
10066,66,0.002958,2.958
10066.5,66.5,0.002973,2.973
10067,67,0.002988,2.988
10067.5,67.5,0.003003,3.003
10068,68,0.003018,3.018
10068.5,68.5,0.003033,3.033
10069,69,0.003048,3.048
10069.5,69.5,0.003063,3.063
10070,70,0.003078,3.078
10070.5,70.5,0.003093,3.093
10071,71,0.003108,3.108
10071.5,71.5,0.003123,3.123
10072,72,0.003138,3.138
10072.40204,72.40204052,0.00315,3.15
10072.5,72.5,0.003153,3.153
10073,73,0.003168,3.168
10073.5,73.5,0.003183,3.183
10074,74,0.003198,3.198
10074.5,74.5,0.003213,3.213
10075,75,0.003228,3.228
10075.5,75.5,0.003243,3.243
10076,76,0.003258,3.258
10076.5,76.5,0.003273,3.273
10077,77,0.003288,3.288
10077.5,77.5,0.003303,3.303
10078,78,0.003318,3.318
10078.5,78.5,0.003333,3.333
10079,79,0.003348,3.348
10079.5,79.5,0.003363,3.363
10080,80,0.003378,3.378
10080.5,80.5,0.003393,3.393
10081,81,0.003408,3.408
10081.5,81.5,0.003423,3.423
10082,82,0.003438,3.438
10082.5,82.5,0.003453,3.453
10083,83,0.003468,3.468
10083.5,83.5,0.003483,3.483
10084,84,0.003498,3.498
10084.5,84.5,0.003513,3.513
10085,85,0.003528,3.528
10085.5,85.5,0.003543,3.543
10086,86,0.003558,3.558
10086.5,86.5,0.003573,3.573
10087,87,0.003588,3.588
10087.40204,87.40204052,0.0036,3.6
10087.5,87.5,0.003603,3.603
10088,88,0.003618,3.618
10088.5,88.5,0.003633,3.633
10089,89,0.003648,3.648
10089.5,89.5,0.003663,3.663
10090,90,0.003678,3.678
10090.5,90.5,0.003693,3.693
10091,91,0.003708,3.708
10091.5,91.5,0.003723,3.723
10092,92,0.003738,3.738
10092.5,92.5,0.003753,3.753
10093,93,0.003768,3.768
10093.5,93.5,0.003783,3.783
10094,94,0.003798,3.798
10094.5,94.5,0.003813,3.813
10095,95,0.003828,3.828
10095.5,95.5,0.003843,3.843
10096,96,0.003858,3.858
10096.5,96.5,0.003873,3.873
10097,97,0.003888,3.888
10097.5,97.5,0.003903,3.903
10098,98,0.003918,3.918
10098.5,98.5,0.003933,3.933
10099,99,0.003948,3.948
10099.5,99.5,0.003963,3.963
10100,100,0.003978,3.978
10100.5,100.5,0.003993,3.993
10101,101,0.004008,4.008
10101.5,101.5,0.004023,4.023
10102,102,0.004038,4.038
10102.40204,102.4020405,0.00405,4.05
10102.5,102.5,0.004053,4.053
10103,103,0.004068,4.068
10103.5,103.5,0.004083,4.083
10104,104,0.004098,4.098
10104.5,104.5,0.004113,4.113
10105,105,0.004128,4.128
10105.5,105.5,0.004143,4.143
10106,106,0.004158,4.158
10106.5,106.5,0.004173,4.173
10107,107,0.004188,4.188
10107.5,107.5,0.004203,4.203
10108,108,0.004218,4.218
10108.5,108.5,0.004233,4.233
10109,109,0.004248,4.248
10109.5,109.5,0.004263,4.263
10110,110,0.004278,4.278
10110.5,110.5,0.004293,4.293
10111,111,0.004308,4.308
10111.5,111.5,0.004323,4.323
10112,112,0.004338,4.338
10112.5,112.5,0.004353,4.353
10113,113,0.004368,4.368
10113.5,113.5,0.004383,4.383
10114,114,0.004398,4.398
10114.5,114.5,0.004413,4.413
10115,115,0.004428,4.428
10115.5,115.5,0.004443,4.443
10116,116,0.004458,4.458
10116.5,116.5,0.004473,4.473
10117,117,0.004488,4.488
10117.40204,117.4020405,0.0045,4.5
10117.5,117.5,0.004503,4.503
10118,118,0.004518,4.518
10118.5,118.5,0.004533,4.533
10119,119,0.004548,4.548
10119.5,119.5,0.004563,4.563
10120,120,0.004578,4.578
10120.5,120.5,0.004593,4.593
10121,121,0.004608,4.608
10121.5,121.5,0.004623,4.623
10122,122,0.004638,4.638
10122.5,122.5,0.004653,4.653
10123,123,0.004668,4.668
10123.5,123.5,0.004683,4.683
10124,124,0.004698,4.698
10124.5,124.5,0.004713,4.713
10125,125,0.004728,4.728
10125.5,125.5,0.004743,4.743
10126,126,0.004758,4.758
10126.5,126.5,0.004773,4.773
10127,127,0.004788,4.788
10127.5,127.5,0.004803,4.803
10128,128,0.004818,4.818
10128.5,128.5,0.004833,4.833
10129,129,0.004848,4.848
10129.5,129.5,0.004863,4.863
10130,130,0.004878,4.878
10130.5,130.5,0.004893,4.893
10131,131,0.004908,4.908
10131.5,131.5,0.004923,4.923
10132,132,0.004938,4.938
10132.40204,132.4020405,0.00495,4.95
10132.5,132.5,0.004953,4.953
10133,133,0.004968,4.968
10133.5,133.5,0.004983,4.983
10134,134,0.004998,4.998
10134.5,134.5,0.005013,5.013
10135,135,0.005028,5.028
10135.5,135.5,0.005043,5.043
10136,136,0.005058,5.058
10136.5,136.5,0.005073,5.073
10137,137,0.005088,5.088
10137.5,137.5,0.005103,5.103
10138,138,0.005118,5.118
10138.5,138.5,0.005133,5.133
10139,139,0.005148,5.148
10139.5,139.5,0.005163,5.163
10140,140,0.005178,5.178
10140.5,140.5,0.005193,5.193
10141,141,0.005208,5.208
10141.5,141.5,0.005223,5.223
10142,142,0.005238,5.238
10142.5,142.5,0.005253,5.253
10143,143,0.005268,5.268
10143.5,143.5,0.005283,5.283
10144,144,0.005298,5.298
10144.5,144.5,0.005313,5.313
10145,145,0.005328,5.328
10145.5,145.5,0.005343,5.343
10146,146,0.005358,5.358
10146.5,146.5,0.005373,5.373
10147,147,0.005388,5.388
10147.40204,147.4020405,0.0054,5.4
10147.5,147.5,0.005403,5.403
10148,148,0.005418,5.418
10148.5,148.5,0.005433,5.433
10149,149,0.005448,5.448
10149.5,149.5,0.005463,5.463
10150,150,0.005478,5.478
10150.5,150.5,0.005493,5.493
10151,151,0.005508,5.508
10151.5,151.5,0.005523,5.523
10152,152,0.005538,5.538
10152.5,152.5,0.005553,5.553
10153,153,0.005568,5.568
10153.5,153.5,0.005583,5.583
10154,154,0.005598,5.598
10154.5,154.5,0.005613,5.613
10155,155,0.005628,5.628
10155.5,155.5,0.005643,5.643
10156,156,0.005658,5.658
10156.5,156.5,0.005673,5.673
10157,157,0.005688,5.688
10157.5,157.5,0.005703,5.703
10158,158,0.005718,5.718
10158.5,158.5,0.005733,5.733
10159,159,0.005748,5.748
10159.5,159.5,0.005763,5.763
10160,160,0.005778,5.778
10160.5,160.5,0.005793,5.793
10161,161,0.005808,5.808
10161.5,161.5,0.005823,5.823
10162,162,0.005838,5.838
10162.40204,162.4020405,0.00585,5.85
10162.5,162.5,0.005853,5.853
10163,163,0.005868,5.868
10163.5,163.5,0.005883,5.883
10164,164,0.005898,5.898
10164.5,164.5,0.005913,5.913
10165,165,0.005928,5.928
10165.5,165.5,0.005943,5.943
10166,166,0.005958,5.958
10166.5,166.5,0.005973,5.973
10167,167,0.005988,5.988
10167.40204,167.4020405,0.006,6
10167.40214,167.4021405,0.006,6
10167.40264,167.4026405,0.006,6
10167.40364,167.4036408,0.00585,5.85
10167.40664,167.4066414,0.0054,5.4
10167.40964,167.409642,0.00495,4.95
10167.41077,167.4107685,0.004781,4.781
10167.41087,167.4108685,0.00478,4.78
10167.41117,167.4111685,0.004777,4.777
10167.41137,167.4113685,0.004776,4.776
10167.41153,167.4115345,0.004775,4.775
10167.41158,167.4115845,0.004774,4.774
10167.41307,167.4130725,0.004685,4.685
10167.41312,167.4131225,0.004684,4.684
10167.41316,167.4131584,0.004684,4.684
10167.41373,167.4137264,0.004659,4.659
10167.41376,167.4137641,0.004657,4.657
10167.41402,167.4140215,0.004655,4.655
10167.41459,167.4145895,0.00463,4.63
10167.41462,167.4146203,0.004628,4.628
10167.41476,167.4147613,0.004628,4.628
10167.41533,167.4153293,0.004602,4.602
10167.41545,167.4154544,0.004601,4.601
10167.41602,167.4160224,0.004576,4.576
10167.41867,167.4186725,0.00456,4.56
10167.41872,167.4187225,0.004559,4.559
10167.41971,167.4197125,0.0045,4.5
10167.42021,167.4202105,0.00447,4.47
10167.42026,167.4202605,0.00447,4.47
10167.42061,167.4206077,0.004468,4.468
10167.42118,167.4211757,0.004442,4.442
10167.42132,167.4213195,0.004441,4.441
10167.42189,167.4218875,0.004416,4.416
10167.42203,167.4220343,0.004415,4.415
10167.4226,167.4226023,0.004389,4.389
10167.42301,167.4230105,0.004387,4.387
10167.42306,167.4230605,0.004386,4.386
10167.42455,167.4245485,0.004297,4.297
10167.4246,167.4245985,0.004297,4.297
10167.42527,167.4252712,0.004293,4.293
10167.42584,167.4258392,0.004267,4.267
10167.42606,167.4260621,0.004266,4.266
10167.42663,167.4266301,0.00424,4.24
10167.42679,167.4267853,0.004239,4.239
10167.42735,167.4273533,0.004214,4.214
10167.43015,167.4301485,0.004197,4.197
10167.4302,167.4301985,0.004196,4.196
10167.43169,167.4316865,0.004107,4.107
10167.43174,167.4317365,0.004107,4.107
10167.43234,167.4323398,0.004103,4.103
10167.43291,167.4329078,0.004078,4.078
10167.43292,167.4329225,0.004077,4.077
10167.43449,167.4344865,0.004068,4.068
10167.43459,167.4345865,0.004067,4.067
10167.44215,167.4421492,0.004067,4.067
10167.45028,167.4502772,0.004067,4.067
10167.45038,167.4503772,0.004066,4.066
10167.45068,167.4506772,0.004063,4.063
10167.45078,167.4507772,0.004062,4.062
10167.45109,167.4510932,0.004062,4.062
10167.45258,167.4525812,0.004062,4.062
10167.45271,167.4527142,0.004062,4.062
10167.46084,167.4608422,0.004062,4.062
10167.46094,167.4609422,0.004061,4.061
10167.46124,167.4612422,0.004058,4.058
10167.46134,167.4613422,0.004057,4.057
10167.46166,167.4616582,0.004057,4.057
10167.46315,167.4631462,0.004057,4.057
10167.47315,167.4731536,0.004057,4.057
10167.48128,167.4812816,0.004058,4.058
10167.48138,167.4813816,0.004057,4.057
10167.48168,167.4816816,0.004054,4.054
10167.48178,167.4817816,0.004053,4.053
10167.48381,167.4838105,0.004053,4.053
10167.48438,167.4843785,0.004053,4.053
10167.48526,167.4852579,0.004053,4.053
10167.48583,167.4858259,0.004053,4.053
10167.48818,167.4881841,0.004053,4.053
10167.48875,167.4887521,0.004053,4.053
10167.48884,167.48884,0.004053,4.053
10167.48941,167.489408,0.004053,4.053
10167.49401,167.4940106,0.004053,4.053
10167.4946,167.4945958,0.004053,4.053
10167.4981,167.4980996,0.004053,4.053
10167.49867,167.4986676,0.004053,4.053
10167.5,167.5,0.004053,4.053
10168,168,0.004064,4.064
10168.5,168.5,0.004075,4.075
10169,169,0.004086,4.086
10169.5,169.5,0.004097,4.097
10170,170,0.004108,4.108
10170.5,170.5,0.004119,4.119
10171,171,0.00413,4.13
10171.5,171.5,0.004141,4.141
10172,172,0.004152,4.152
10172.5,172.5,0.004163,4.163
10173,173,0.004174,4.174
10173.5,173.5,0.004185,4.185
10174,174,0.004196,4.196
10174.5,174.5,0.004207,4.207
10175,175,0.004218,4.218
10175.3568,175.3568014,0.004226,4.226
10175.36493,175.3649294,0.004226,4.226
10175.36503,175.3650294,0.004225,4.225
10175.36533,175.3653294,0.004222,4.222
10175.3655,175.3654954,0.00422,4.22
10175.36575,175.3657454,0.004219,4.219
10175.36731,175.3673134,0.004148,4.148
10175.36738,175.36738,0.004148,4.148
10175.36795,175.367948,0.004122,4.122
10175.36808,175.3680785,0.004122,4.122
10175.36865,175.3686465,0.004096,4.096
10175.3687,175.3687004,0.004096,4.096
10175.36927,175.3692684,0.00407,4.07
10175.36928,175.369281,0.00407,4.07
10175.36929,175.369288,0.004069,4.069
10175.36934,175.3693423,0.004069,4.069
10175.36936,175.3693584,0.004069,4.069
10175.36939,175.3693923,0.004069,4.069
10175.3697,175.3697016,0.00405,4.05
10175.36996,175.3699603,0.004034,4.034
10175.36996,175.3699647,0.004034,4.034
10175.37001,175.3700103,0.004034,4.034
10175.37851,175.3785103,0.003983,3.983
10175.37861,175.3786103,0.003982,3.982
10175.5,175.5,0.003985,3.985
10176,176,0.003996,3.996
10176.15008,176.15008,0.003999,3.999
10176.15821,176.158208,0.003999,3.999

